Device Tracking via Linux's New TCP Source Port Selection Algorithm (Extended Version)

We describe a tracking technique for Linux devices, exploiting a new TCP source port generation mechanism recently introduced to the Linux kernel. This mechanism is based on an algorithm, standardized in RFC 6056, for boosting security by better randomizing port selection. Our technique detects collisions in a hash function used in the said algorithm, based on sampling TCP source ports generated in an attacker-prescribed manner. These hash collisions depend solely on a per-device key, and thus the set of collisions forms a device ID that allows tracking devices across browsers, browser privacy modes, containers, and IPv4/IPv6 networks (including some VPNs). It can distinguish among devices with identical hardware and software, and lasts until the device restarts. We implemented this technique and then tested it using tracking servers in two different locations and with Linux devices on various networks. We also tested it on an Android device that we patched to introduce the new port selection algorithm. The tracking technique works in real-life conditions, and we report detailed findings about it, including its dwell time, scalability, and success rate in different network types. We worked with the Linux kernel team to mitigate the exploit, resulting in a security patch introduced in May 2022 to the Linux kernel, and we provide recommendations for better securing the port selection algorithm in the paper.

==> distribution_T256_CLEAN.txt <==
7,2.886087766e-05
8,0.001402267801
9,0.01488254563
10,0.05863033602
11,0.1204123223
12,0.161712202
13,0.1651053566
14,0.1414333223
15,0.1083398416
16,0.0773034485
17,0.05273258764
18,0.03496238861
19,0.02276719456
20,0.01465818531
21,0.009369825886
22,0.005962282971
23,0.003783113408
24,0.002396074877
25,0.001515846562
26,0.0009582896612
27,0.0006055367957
28,0.0003825245958
29,0.0002416013311
30,0.0001525771442
31,9.634921893e-05
32,6.083969965e-05
33,3.841611025e-05
34,2.425670474e-05
35,1.531599505e-05


==> out.sim_phase1_N=1000000_T=256_distribution_CLEAN.txt <==
7,2.6e-05
8,0.001386
9,0.014907
10,0.058151
11,0.120659
12,0.162233
13,0.165075
14,0.141684
15,0.10829
16,0.077466
17,0.052719
18,0.034914
19,0.022648
20,0.014679
21,0.009114
22,0.00591
23,0.00373
24,0.002441
25,0.001414
26,0.00094
27,0.000596
28,0.000358
29,0.000243
30,0.000166
31,8.2e-05
32,6.3e-05
33,4.7e-05
34,2.3e-05
35,1.6e-05

